Trellis-Based Equalization for Sparse ISI Channels Revisited

Sparse intersymbol-interference (ISI) channels are encountered in a variety of high-data-rate communication systems. Such channels have a large channel memory length, but only a small number of significant channel coefficients. In this paper, trellis-based equalization of sparse ISI channels is revisited. Due to the large channel memory length, the complexity of maximum-likelihood detection, e.g., by means of the Viterbi algorithm (VA), is normally prohibitive. In the first part of the paper, a unified framework based on factor graphs is presented for complexity reduction without loss of optimality. In this new context, two known reduced-complexity algorithms for sparse ISI channels are recapitulated: The multi-trellis VA (M-VA) and the parallel-trellis VA (P-VA). It is shown that the M-VA, although claimed, does not lead to a reduced computational complexity. The P-VA, on the other hand, leads to a significant complexity reduction, but can only be applied for a certain class of sparse channels. In the second part of the paper, a unified approach is investigated to tackle general sparse channels: It is shown that the use of a linear filter at the receiver renders the application of standard reduced-state trellis-based equalizer algorithms feasible, without significant loss of optimality. Numerical results verify the efficiency of the proposed receiver structure.

==> Pic/dependencies.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{dependencies.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(12352,13465)(1,-12458)
\put(9586,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!15}$}%
}}}
\put(6436,-4111){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}Complete diagram}%
}}}
\put(  1,-9286){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{bf}{\color[rgb]{0,0,0}(b)}%
}}}
\put(4186,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(2026,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0]$}%
}}}
\put(2701,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!1]$}%
}}}
\put(3511,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!2]$}%
}}}
\put(10306,-12076){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!16]$}%
}}}
\put(2026,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0]}$}%
}}}
\put(3511,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!2]}$}%
}}}
\put(4636,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!4}$}%
}}}
\put(5536,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!6}$}%
}}}
\put(6436,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!8}$}%
}}}
\put(8236,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!12}$}%
}}}
\put(7336,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!10}$}%
}}}
\put(8686,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!13}$}%
}}}
\put(9136,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!14}$}%
}}}
\put(10306,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!16]}$}%
}}}
\put(7786,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!11}$}%
}}}
\put(6886,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!9}$}%
}}}
\put(5986,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!7}$}%
}}}
\put(5086,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!5}$}%
}}}
\put(4186,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!3}$}%
}}}
\put(2701,-10231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!1]}$}%
}}}
\put(4186,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(2026,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0]$}%
}}}
\put(2701,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!1]$}%
}}}
\put(3511,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!2]$}%
}}}
\put(10306,-7171){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!16]$}%
}}}
\put(2026,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0]}$}%
}}}
\put(2701,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!1]$}%
}}}
\put(3511,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!2]}$}%
}}}
\put(4186,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!4}$}%
}}}
\put(5086,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!6}$}%
}}}
\put(6436,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!8}$}%
}}}
\put(8236,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!12}$}%
}}}
\put(7336,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!10}$}%
}}}
\put(7786,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!14}$}%
}}}
\put(10306,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!16]}$}%
}}}
\put(9586,-5326){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(  1,839){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{bf}{\color[rgb]{0,0,0}(a)}%
}}}
\put(271,-9286){\makebox(0,0)[lb]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}CIR $\;\mathbf{h}^{(2)} = [\,h_0\;\; 0 \;\; 0 \;\; 0 \;\; 0 \;\; 0 \;\; 0 \;\; h_1 \;\;h_{2} \,]^{\rm T}$}%
}}}
\put(271,839){\makebox(0,0)[lb]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}CIR $\;\mathbf{h}^{(1)} = [\,h_0\;\; 0 \;\; 0 \;\; 0 \;\; 0 \;\; 0 \;\; h_1 \;\; 0\;\;h_{2} \,]^{\rm T}$}%
}}}
\put(901,-1231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}Decisions}%
}}}
\put(901,-1591){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[\,.\,]\;$ already}%
}}}
\put(901,-1951){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}available}%
}}}
\put(11566,-1411){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}No influence}%
}}}
\put(11566,-1771){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}of $\tilde{x}[k_0]$}%
}}}
\put(4186,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(2026,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0]$}%
}}}
\put(2701,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!1]$}%
}}}
\put(3511,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!2]$}%
}}}
\put(10306,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!16]$}%
}}}
\put(2026,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0]$}%
}}}
\put(2701,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!1]$}%
}}}
\put(3511,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!2]$}%
}}}
\put(4186,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(10306,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!16]$}%
}}}
\put(2026, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\tilde{x}[k_0]$}%
}}}
\put(3511, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!2]$}%
}}}
\put(5536, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!6]$}%
}}}
\put(6436, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!8]$}%
}}}
\put(4501,-3031){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$L$}%
}}}
\put(8686,-3031){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$L$}%
}}}
\end{picture}


==> Pic/dependencies_ISIT.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{dependencies_ISIT.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(15074,6433)(159,-6203)
\put(8596,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(9046,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(9496,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(10396,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(11296,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(9946,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(10846,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(12646,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(11746,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(12196,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(13096,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(13546,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(13996,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(6436,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0]$}%
}}}
\put(7111,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!1]$}%
}}}
\put(7921,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!2]$}%
}}}
\put(14716,-5821){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!16]$}%
}}}
\put(6436,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0]}$}%
}}}
\put(7111,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!1]$}%
}}}
\put(7921,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!2]}$}%
}}}
\put(8596,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(9046,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!4}$}%
}}}
\put(9496,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(10396,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(11296,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(9946,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!6}$}%
}}}
\put(10846,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!8}$}%
}}}
\put(12646,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!12}$}%
}}}
\put(11746,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!10}$}%
}}}
\put(12196,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(13096,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(13546,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{+\!14}$}%
}}}
\put(14716,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\underline{x[k_0\!+\!16]}$}%
}}}
\put(13996,-3976){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(901,-1231){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}Decisions}%
}}}
\put(901,-1591){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[\,.\,]\;$ already}%
}}}
\put(11566,-1411){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}No influence}%
}}}
\put(11566,-1771){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}of $\tilde{x}[k_0]$}%
}}}
\put(4186,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(2026,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0]$}%
}}}
\put(2701,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!1]$}%
}}}
\put(3511,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!2]$}%
}}}
\put(10306,-2626){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$y[k_0\!+\!16]$}%
}}}
\put(2026,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0]$}%
}}}
\put(2701,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!1]$}%
}}}
\put(3511,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!2]$}%
}}}
\put(4186,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!3$}%
}}}
\put(4636,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!4$}%
}}}
\put(5086,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!5$}%
}}}
\put(5986,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!7$}%
}}}
\put(6886,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!9$}%
}}}
\put(5536,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!6$}%
}}}
\put(6436,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!8$}%
}}}
\put(8236,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!12$}%
}}}
\put(7336,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!10$}%
}}}
\put(7786,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!11$}%
}}}
\put(8686,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!13$}%
}}}
\put(9136,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!14$}%
}}}
\put(9586,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$+\!15$}%
}}}
\put(10306,-781){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$x[k_0\!+\!16]$}%
}}}
\put(2026, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\tilde{x}[k_0]$}%
}}}
\put(5536, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!6]$}%
}}}
\put(6436, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!8]$}%
}}}
\put(4501,-3031){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$L$}%
}}}
\put(8686,-3031){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$L$}%
}}}
\put(901,-1951){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}available}%
}}}
\put(3511, 74){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k_0\!+\!2]$}%
}}}
\put(4636,-4381){\makebox(0,0)[b]{\smash{\SetFigFont{12}{14.4}{rm}{\color[rgb]{0,0,0}Complete diagram}%
}}}
\end{picture}


==> Pic/simresults.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{simresults.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7795,6096)(4411,-12997)
\put(6006,-7686){\makebox(0,0)[lb]{\smash{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{1,1,1}$g$}%
}}}
\end{picture}


==> Pic/sysmod.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{sysmod.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(10215,2062)(2521,-2054)
\put(5176,-1726){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}Minimum-phase}%
}}}
\put(5176,-1996){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}or shortening prefilter}%
}}}
\put(5176,-826){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}Linear Prefilter}%
}}}
\put(10126,-1186){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}(reduced complexity)}%
}}}
\put(10126,-511){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}Trellis-based}%
}}}
\put(10126,-826){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}equalizer}%
}}}
\put(10126,-1906){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}DDFSE or SVD}%
}}}
\put(2611,-466){\makebox(0,0)[rb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$y[k]$}%
}}}
\put(7561,-196){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$z[k]$}%
}}}
\put(12736,-826){\makebox(0,0)[lb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k]$}%
}}}
\put(7561,-916){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}${\bf h}_{\rm f}$}%
}}}
\put(2521,-1186){\makebox(0,0)[rb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}${\bf h}$}%
}}}
\end{picture}


==> Pic/sysmod_isit.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{sysmod_isit.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(10215,1441)(2521,-1433)
\put(10126,-511){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}Trellis-based}%
}}}
\put(10126,-826){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}equalizer}%
}}}
\put(2611,-466){\makebox(0,0)[rb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$y[k]$}%
}}}
\put(7561,-196){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$z[k]$}%
}}}
\put(12736,-826){\makebox(0,0)[lb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}$\hat{x}[k]$}%
}}}
\put(2521,-1186){\makebox(0,0)[rb]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}${\bf h}$}%
}}}
\put(7561,-961){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{rm}{\color[rgb]{0,0,0}${\bf h}_{\rm min}$}%
}}}
\put(5176,-601){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}Linear Minimum-}%
}}}
\put(10126,-1186){\makebox(0,0)[b]{\smash{\SetFigFont{14}{16.8}{rm}{\color[rgb]{0,0,0}(reduced complexity)}%
}}}
\put(5176,-1051){\makebox(0,0)[b]{\smash{\SetFigFont{17}{20.4}{bf}{\color[rgb]{0,0,0}Phase Prefilter}%
}}}
\end{picture}

